On the Role of the Double Fourier Sphere Method in Fast Algorithms on SO(3)

We analyze the Double Fourier Sphere (DFS) method on the rotation group $\mathcal{SO}(3)$ in the frequency domain and demonstrate its central role in fast algorithms. Fast Fourier algorithms on $\mathcal{SO}(3)$ are commonly formulated as a Wigner transform - mapping harmonic to Fourier coefficients - followed by a Fourier transform. We revisit this formulation and interpret the Wigner transform as an explicit realization of the DFS method, lifting functions from $\mathcal{SO}(3)$ to $\mathbb{T}^3$. In this context, we analyze the Sobolev regularity loss induced by this lifting. Furthermore, we compare different Wigner transform implementations, examine additional symmetry enhancements, and observe that the direct method is often faster and more stable than the fast polynomial transform approaches.

==> data/Error_fuaWCT.txt <==
bw, directWCT, DPT, FWT, FWTwoStab
1,1.1835e-16,1.3549e-16,1.2994e-16,1.3549e-16
2,2.6551e-16,2.7106e-16,2.7106e-16,2.7106e-16
4,1.4227e-16,1.4913e-16,1.5202e-16,1.5202e-16
8,1.9334e-16,1.9628e-16,2.169e-16,2.169e-16
16,1.2983e-16,1.3286e-16,1.6692e-15,2.0535e-14
20,1.6108e-16,1.6358e-16,3.7442e-16,3.1787e-15
25,7.8999e-17,8.3192e-17,7.2847e-16,1.523e-12
32,7.8028e-17,9.1481e-17,6.9375e-14,8.7003e-09
35,8.6371e-17,9.848e-17,1.833e-14,2.0962e-09
40,8.9651e-17,1.0049e-16,1.2557e-14,1.4646e-09
45,7.19e-17,8.3328e-17,1.0184e-14,8.7908e-08
50,9.3963e-17,1.0145e-16,2.8374e-14,0.0017851
55,9.5385e-17,1.0114e-16,5.9966e-13,2690.1
60,7.2989e-17,7.8646e-17,5.2173e-13,8.3813e+08
64,5.2653e-17,5.7423e-17,7.4521e-13,8.0883e+12
70,4.9396e-17,5.5554e-17,4.1491e-13,7.3002e+11
75,7.4536e-17,7.9264e-17,3.5239e-13,5.4321e+11
80,8.2845e-17,8.735e-17,3.024e-13,4.3201e+11
85,6.8434e-17,7.3776e-17,2.558e-13,4.0942e+11
90,3.9226e-17,4.7505e-17,3.8752e-13,1.4996e+19
95,3.3378e-17,4.185e-17,2.9405e-12,3.8649e+26
100,5.175e-17,5.6742e-17,1.4031e-11,3.1312e+33
105,4.711e-17,5.1604e-17,1.2514e-10,7.4526e+39
110,5.372e-17,5.688e-17,2.3737e-10,7.6078e+45
115,3.8247e-17,4.1677e-17,9.9276e-10,3.0739e+51
120,3.5508e-17,3.8472e-17,3.3581e-09,6.9907e+56
128,5.6427e-17,6.0973e-17,6.9284e-08,5.6428e+64
130,4.8739e-17,5.3954e-17,3.4925e-08,5.7821e+63
140,4.7375e-17,5.2896e-17,6.4067e-08,4.6169e+63
150,5.7928e-17,6.256e-17,6.9351e-08,3.8414e+63
160,4.1733e-17,4.7836e-17,6.2192e-08,3.3454e+63
170,4.3378e-17,4.9098e-17,5.342e-08,2.5545e+63
180,3.2318e-17,3.935e-17,5.4845e-08,4.0838e+78
190,2.8856e-17,3.5827e-17,7.643e-07,2.8422e+93
200,2.9603e-17,3.5318e-17,0.00012169,1.5518e+107
225,3.5023e-17,3.7522e-17,0.25563,2.8782e+137
256,3.2377e-17,3.5526e-17,683.52,4.288e+169


==> data/NSOFTRunningTime.txt <==
bandwidth, PrecomputationsFPT, fastWCT_withoutPre, fastWCT, PrecomputationsFPT_withoutStabs, fastWCT_withoutStabs_withoutPre, fastWCT_withoutStabs, discreteWCT, directWCT, FFT3_N3, NFFT3_N3_m1_sigma15, NFFT3_N3_m2_sigma15, NFFT3_N3_m3_sigma15, NFFT3_N3_m4_sigma15
1,0.000382549019607843,1.72549019607843e-05,0.000399941176470588,0.000221372549019608,8.92156862745098e-06,0.00023021568627451,0.000215960784313726,0.00103001960784314,3.28823529411765e-05,0.000339764705882353,0.000281647058823529,0.000247745098039216,0.000244235294117647
2,0.000340745098039216,1.45490196078431e-05,0.000355450980392157,0.000320549019607843,1.06274509803922e-05,0.00033121568627451,0.000323450980392157,0.000973666666666667,3.13137254901961e-05,0.000308490196078431,0.000282607843137255,0.000293450980392157,0.000290254901960784
4,0.000416705882352941,3.79019607843137e-05,0.00045443137254902,0.000390352941176471,2.90980392156863e-05,0.000419686274509804,0.000392156862745098,0.000982862745098039,5.56470588235294e-05,0.000298019607843137,0.000279549019607843,0.000284764705882353,0.000299
8,0.00131429411764706,8.06078431372549e-05,0.00139525490196078,0.00119805882352941,7.10980392156863e-05,0.00126960784313725,0.00112,0.00101741176470588,0.000205450980392157,0.00127794117647059,0.00129227450980392,0.00136827450980392,0.00144245098039216
16,0.00284103921568627,0.000463627450980392,0.00329803921568627,0.00253543137254902,0.000408254901960784,0.0029478431372549,0.00209596078431373,0.00126811764705882,0.000663294117647059,0.0015796862745098,0.00179925490196078,0.00220456862745098,0.00298707843137255
32,0.0139288823529412,0.00373162745098039,0.0176384705882353,0.00627947058823529,0.00348264705882353,0.00973135294117647,0.00591533333333333,0.00296570588235294,0.00401919607843137,0.00729772549019608,0.00953762745098039,0.0133922941176471,0.0186894901960784
64,0.166191901960784,0.041766137254902,0.208323823529412,0.0488135098039216,0.0363717254901961,0.0852284705882353,0.0641137450980392,0.0192343137254902,0.0520199215686275,0.11180762745098,0.188511215686275,0.317519235294118,0.521640470588235
128,1.75592588235294,0.553928137254902,2.30976964705882,0.41727137254902,0.43695737254902,0.854491039215686,0.883978431372549,0.544330352941176,0.516331784313726,1.15803145098039,1.71046543137255,3.00948843137255,5.14825358823529
256,38.4054435,23.44354,61.8581188333333,4.35139133333333,4.66577916666667,9.0233135,9.50924390909091,7.72171909090909,3.75286581818182,9.53818445454546,15.6220062727273,26.0795324545455,42.9301816363636
448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,66.6640058333333,104.022160166667,167.399488166667,271.1351895
512,NaN,NaN,NaN,NaN,NaN,NaN,126.117234181818,105.310410272727,27.6017304545455,NaN,NaN,NaN,NaN


==> data/Variance_Error_fuaWCT.txt <==
bw, directWCT, DPT, FWT, FWTwoStab
1,2.5608e-34,2.6447e-34,2.6447e-34,2.6447e-34
2,2.4637e-34,2.5411e-34,2.5411e-34,2.5411e-34
4,7.0914e-35,6.3442e-35,6.5517e-35,6.5517e-35
8,1.3727e-35,1.3098e-35,4.6626e-35,4.6626e-35
16,1.4847e-36,1.5187e-36,1.5363e-32,1.7725e-29
20,7.0347e-37,7.1357e-37,5.2679e-34,3.1995e-31
25,1.9266e-37,2.0295e-37,3.1479e-33,7.2274e-26
32,7.8617e-38,6.8062e-37,3.4421e-29,3.1009e-18
35,6.3836e-38,4.4803e-37,2.4587e-30,1.4862e-19
40,6.0387e-38,4.0022e-37,8.2317e-31,9.8242e-20
45,2.9418e-38,4.0422e-37,4.3656e-31,2.3425e-16
50,2.0229e-38,1.717e-37,2.3314e-30,1.2508e-06
55,1.2822e-38,1.1443e-37,2.6944e-27,2.2833e+06
60,7.3199e-39,6.6132e-38,1.6936e-27,1.5051e+17
64,4.8845e-39,3.9722e-38,2.7766e-27,1.7586e+25
70,3.47e-39,8.2415e-38,6.9647e-28,3.9321e+23
75,5.4491e-39,5.5238e-38,2.9194e-28,1.0869e+23
80,3.6153e-39,6.0543e-38,2.5014e-28,7.5849e+22
85,4.7652e-39,7.387e-38,1.6212e-28,5.3797e+22
90,9.5958e-40,1.7005e-37,3.6879e-28,1.0078e+38
95,5.0574e-40,1.4034e-37,7.2041e-26,2.814e+52
100,1.2626e-39,6.3156e-38,1.2455e-25,2.5445e+66
105,9.2386e-40,3.6593e-38,6.9433e-24,1.8141e+79
110,1.0203e-39,1.2006e-38,1.2556e-22,1.6791e+91
115,4.7497e-40,6.3459e-39,1.151e-20,2.6652e+102
120,4.483e-40,3.9889e-39,1.7622e-19,1.4802e+113
128,1.0829e-39,2.8623e-38,1.3679e-16,1.2755e+129
130,5.6657e-40,4.488e-38,2.2375e-17,9.9366e+126
140,3.244e-40,4.9415e-38,5.3925e-17,5.8155e+126
150,3.6067e-40,4.696e-38,4.4762e-17,3.6359e+126
160,1.7707e-40,4.3058e-38,4.1519e-17,2.9375e+126
170,1.4964e-40,5.3407e-38,2.6975e-17,2.2268e+126
180,9.1276e-41,8.01e-38,1.8699e-17,5.1493e+156
190,6.9172e-41,6.0092e-38,4.688e-15,2.4996e+186
200,5.0664e-41,3.492e-38,9.4069e-11,6.0863e+213
225,5.0198e-41,4.6843e-39,0.00083376,3.0564e+274
256,2.2696e-41,1.2003e-38,6311.6,Inf

